Distribution of Kinks in an Ising Ferromagnet After Annealing and the Generalized Kibble-Zurek Mechanism

We consider the annealing dynamics of a one-dimensional Ising ferromagnet induced by a temperature quench in finite time. In the limit of slow cooling, the asymptotic two-point correlator is analytically found under Glauber dynamics, and the distribution of the number of kinks in the final state is shown to be consistent with a Poissonian distribution. The mean kink number, the variance, and the third centered moment take the same value and obey a universal power-law scaling with the quench time in which the temperature is varied. The universal power-law scaling of cumulants is corroborated by numerical simulations based on Glauber dynamics for moderate cooling times away from the asymptotic limit, when the kink-number distribution takes a binomial form. We analyze the relation of these results to physics beyond the Kibble-Zurek mechanism for critical dynamics, using the kink number distribution to assess adiabaticity and its breakdown. We consider linear, nonlinear, and exponential cooling schedules, among which the latter provides the most efficient shortcuts to cooling in a given quench time. The non-thermal behavior of the final state is established by considering the trace norm distance to a canonical Gibbs state.

==> Figures/Alg/alg_exp2_W_n_fit_param.txt <==
a1=0.581939605206456+/-0.000804315988732328 b1=-0.330535899970005+/-0.000234209822103122


==> Figures/Alg/alg_exp2_cumulant_fit_param.txt <==
a1=0.290971199163338+/-0.00040210247158569 b1=-0.330536687045814+/-0.000234176447077472
a2=0.182793655569772+/-0.000439983677830826 b2=-0.328943713836802+/-0.000407581562012882
a3=0.0682089270945707+/-0.00424607069156922 b3=-0.33611271380596+/-0.0105756421743658


==> Figures/Alg/alg_exp2_effective_T_fit_param.txt <==
a1=1.17338263793266+/-0.0126738534831167 b1=-0.102164430278358+/-0.00162272579927171
a2=0.104127809616104+/-0.0018677645660996


==> Figures/Exp/exp_exp2_W_n_fit_param.txt <==
a1=0.540472582890871+/-0.000753754593722474 b1=0.245463624302914+/-0.000818351981286747


==> Figures/Exp/exp_exp2_cumulant_fit_param.txt <==
a1=0.270244955318835+/-0.000377161804816292 b1=0.245442957510621+/-0.000818944033225075
a2=0.160023833467885+/-0.000636391292854335 b2=0.24195594838112+/-0.00233383829337635
a3=0.047320031056135+/-0.00319722265520722 b3=0.114226804247487+/-0.0398064134054003


==> Figures/Exp/exp_exp2_effective_T_fit_param.txt <==
a1=1.05945625508573+/-0.0136279486267865 b1=-0.117215039798116+/-0.00205800517677431
a2=0.129588823696635+/-0.00282935875118512


==> Figures/Linear/linear_W_n_fit_param.txt <==
a1=0.628728757191659+/-0.00229245626160526 b1=-0.239394706706889+/-0.00059080841622312


==> Figures/Linear/linear_cumulant_fit_param.txt <==
a1=0.314364278311778+/-0.00114607325085182 b1=-0.239394526138188+/-0.000590728718158328
a2=0.200229799952127+/-0.00139652044601554 b2=-0.229297623872529+/-0.00112415676601663
a3=0.0688163930463476+/-0.00307897452329003 b3=-0.1886869872454+/-0.00705560267348419


==> Figures/Linear/linear_effective_T_fit_param.txt <==
a1=1.42557584458948+/-0.0134725631109897 b1=-0.0960080846026568+/-0.00141488175752096
a2=0.0772213333333333+/-0.000962553383388837


==> Figures/Quench/cumulant_fit_param.txt <==
a1=0.279558009949213+/-0.000219426852269589 b1=-0.498927086340653+/-0.000115558488283393
a2=0.160499168804857+/-0.000303546516245245 b2=-0.495376702905973+/-0.000289750675459656
a3=0.0431366157014368+/-0.00152296232705561 b3=-0.524580804505692+/-0.00567292319037274

